A consistent radio to sub-mm pc-scale study of the nucleus of NGC 1068

The origin of radio emission in radio-quiet (RQ) AGN remains a long-standing mystery. We present a detailed study of the cm to sub-mm emission from the nucleus of the nearby prototypical RQ Seyfert 2 galaxy, NGC 1068. We analyse observations between 4.5-706 GHz using $e$-MERLIN, VLA and ALMA. We restricted all data used for imaging to a matching $uv-$range of 15$-$3300 k$\lambda$, to ensure that all data sampled the same spatial scales. All images were restored with a $\sim$ 0.06$''$ beam. To derive the spectral energy distribution (SED), we fit synchrotron, free-free, dust and coronal component models to these data. We report that the sub-mm excess between $\sim$ 200-700 GHz is consistent with synchrotron emission from a compact and optically thick corona with a radius $R_\mathrm{c}\approx 70\pm5 \,R_\mathrm{g}$, a fraction of $\sim$\,$10\pm2$% of the energy density in the form of non-thermal electrons, and a magnetic field strength $B\approx 148$ G. The luminosity of the corona is roughly consistent with -- though higher than -- the expected from mm--X-ray correlations derived in recent studies of RQ AGN. This difference is likely due to the corona SED peaking at ($\approx$550 GHz). Between 10 and $\sim$ 200 GHz, the SED is dominated by free-free emission. High angular resolution observations at frequencies below 5 GHz are needed to constrain a putative optically thin synchrotron component and the amount of free-free absorption.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> template_files/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
